hammurabi X: Simulating Galactic Synchrotron Emission with Random Magnetic Fields

We present version X of the hammurabi package, the HEALPix-based numeric simulator for Galactic polarized emission. Improving on its earlier design, we have fully renewed the framework with modern C++ standards and features. Multi-threading support has been built in to meet the growing computational workload in future research. For the first time, we present precision profiles of hammurabi line-of-sight integral kernel with multi-layer HEALPix shells. In addition to fundamental improvements, this report focuses on simulating polarized synchrotron emission with Gaussian random magnetic fields. Two fast methods are proposed for realizing divergence-free random magnetic fields either on the Galactic scale where a field alignment and strength modulation are imposed, or on a local scale where more physically motivated models like a parameterized magneto-hydrodynamic (MHD) turbulence can be applied. As an example application, we discuss the phenomenological implications of Gaussian random magnetic fields for high Galactic latitude synchrotron foregrounds. In this, we numerically find B/E polarization mode ratios lower than unity based on Gaussian realizations of either MHD turbulent spectra or in spatially aligned magnetic fields.

==> cut.txt <==
\documentclass[twocolumn]{article}

\begin{document}

\section{2point corr (wrong)}

%Assuming a generic form of anisotropic power spectrum tensor $P_{ij}(k,\alpha)$,
%where $i,j$ represent 3D spatial directions, 
%the spatial domain dispersion tensor of the turbulent vector field $\mathbf{b} $ along direction $\mathbf{n}$ reads
%\begin{eqnarray}\label{eq:b2p}
%\mathcal{E}_{ij}(\mathbf{n}) &=& \langle b_i\mathbf{(x+n)}b_j^\ast\mathbf{(x)} \rangle ~,
%\end{eqnarray}
%which can be further expressed in frequency domain as
%\begin{eqnarray}
%\mathcal{E}_{ij}(\mathbf{n}) &=& \int \frac{d^3k}{(2\pi)^3} P_{ij}(k,\alpha)\exp\{2\pi i \mathbf{kn}\} ~.
%\end{eqnarray} 
%However in the global generator, we start with only an isotropic spectrum scalar $P(k)$, and consequently the re-scaling operations can only approximate power in diagonal elements $\mathcal{E}_{ii}$ identically as illustrated in Fig.\,\ref{fig:global_2pc}.
%Anisotropic features embedded at different wave-vector phases and off-diagonal elements in the spectrum tensor are not considered in our global generation, which motivates us to propose the local generator.

%\begin{figure}[htb!]
%\plotone{global_2pc}
%\caption{Isotropic two point correlation of $\mathcal{E}(\mathbf{n})$ offered by global generator,
%with $\hat{\mathbf{n}} = \hat{\mathbf{x}},\hat{\mathbf{y}},\hat{\mathbf{z}}$ respectively. 
%Fractional displacement length is defined by $n/max\{\mathbf{n}\}$.
%The anti-correlation feature is a result of the divergence-free property. %\label{fig:global_2pc}}
%\end{figure}

%Another distinctive feature of the local generator is the direction dependency of $\mathcal{E}(\mathbf{n})$ (defined in Eq.\,\ref{eq:b2p}).
%From Fig.\,\ref{fig:local_2pc} we clearly observe the two point correlation along direction $\hat{\mathbf{B}}_0 = \hat{\mathbf{x}}$ behaves differently.
%The difference varies according to the specific shape of the field power spectrum.

%\begin{figure}[htb!]
%\plotone{local_2pc}
%\caption{Anisotropic two point correlation of $\mathcal{E}(\mathbf{n})$ offered by local generator,
%with $\hat{\mathbf{n}} = \hat{\mathbf{x}},\hat{\mathbf{y}},\hat{\mathbf{z}}$ respectively. 
%Fractional displacement length is defined by $n/max\{\mathbf{n}\}$.
%Note that $\hat{\mathbf{B}}_0=\hat{\mathbf{x}}$.}\label{fig:local_2pc}
%\end{figure}

%%%%%%%%%%%%%%%%%%%%%%%%%
\section{turbulent thermal electron}
Synchrotron emission itensity takes contribution from both averaged regular magnetic fields 
and also random magnetic fields (including both anisotropic and isotropic). 
JF12 modeling introduced a striation factor accounting for anisotropic random fields by multiplying  synchrotron emission intensity by a $\gamma$ factor. 
This factor was not applied to calculating Faraday rotation, since which relies on linear contribution of magnetic field strength. 
In recent paper (Beck et al. 2016) it is pointed out that we should also consider random field contributions in
Faraday depth since which is not trivial ensemble average of magnetic fields.

We should consider influence on our simulation results from random magnetic fields 
together with random free electron fields as well.
Cosmic ray electron density distribution suffers less from turbulence so we consider only coherent CRE at present. 
Synchrotron intensity is thus affected mostly by random magnetic field, 
while polarization angle suffers less since at GHz frequency scale Faraday depth is not dominating.

In order to make it clear, we here simply show how angular power spectrum 
of Faraday depth is related to random fields by assuming perturbativity and gaussianity 
in both magnetic field and free electron density. And for simplicity we also assume the
space is filled with isotropic magnetic field, this ensures that we can focus on an arbitrary
light cone up to maximum distance $R$. Isotropic magnetic field can be decomposed as
\begin{equation}
\mathbf{B}(r) = \mathbf{B}_\lambda(r) + \mathbf{b}_\lambda(r)  ~,
\end{equation}
where $\lambda$ represents a spatial Gaussian smooth scale length. Here we omit calculation of
spatial Gaussian smooth for mean-field $\mathbf{B}_l$ which is valid through simulation.

We further express energy spectrum of random magnetic field as
\begin{equation}
\langle \mathbf{b(k)}_\lambda\mathbf{b^\ast(k')}_\lambda\rangle = P_b(\mathbf{k};\lambda)\delta^3(\mathbf{k-k'}) ~.
\end{equation}
Notice that we do not assume homogeneity in fields which means the amplitude of $P_b$ is
related to distribution of turbulent sources. As an approximation, we assume source distribution
is related to distance only, so to say
\begin{equation}
P_b(\mathbf{k};\lambda,r) = D_b(r)P_b(\mathbf{k};\lambda) ~,\label{eq:scaling}
\end{equation}
since we have made $\lambda$ clear, we will ignore it from now.

In order to play with this modification, we use a virtual parameter $\tau = r$ and redefine random
magnetic field Fourier modes as
\begin{equation}
\mathbf{b}(\tau,\mathbf{r}) =\int d\tau' W(\tau,\tau') \int d^3k\mathbf{b}(\tau',\mathbf{k})e^{2\pi i \mathbf{kr}} ~,
\end{equation}
where $W(\tau',\tau)$ is a window function and consequently we redefine power spectrum as
\begin{equation}
\langle \mathbf{b}(\tau,\mathbf{k})\mathbf{b}^\ast(\tau',\mathbf{k}') \rangle = \delta^3(\mathbf{k-k'})\delta(\tau-\tau')P_b(\mathbf{k},\tau)   ~,
\end{equation}
which indicates ensemble average of variance in real space reads
\begin{equation}
\langle b(\tau,\mathbf{r})b^\ast(\tau,\mathbf{r}) \rangle = \int d\tau' W^2(\tau,\tau') \int d^3k P_b(\mathbf{k},\tau') ~.
\end{equation}

In terms of free electron density field we apply similar decomposition process and in the
end we have
\begin{equation}
n_e(r) = N(\tau) + n(\tau, \mathbf{r}) ~,
\end{equation}
and
\begin{equation}
\langle n(\tau,\mathbf{k})n^\ast(\tau', \mathbf{k'}) \rangle = \delta^3(\mathbf{k-k'})\delta(\tau-\tau')P_e(\mathbf{k},\tau)   ~.
\end{equation}

During numerical realization of DFT of quantity $X$ we can separate out $D_x(\tau)$ and define
\begin{equation}
\bar{D}_x(\tau)= \int d\tau' W^2(\tau,\tau') D_x(\tau') ~,
\end{equation}
which indicates 
\begin{equation}
\langle X_\lambda(\tau,\mathbf{r})X^\ast_\lambda(\tau,\mathbf{r}) \rangle = \bar{D}_x(\tau)\int d^3k P_x(\mathbf{k})~.
\end{equation}
The rescaling term $\bar{D}_x(\tau)$ ensures numerically one could proceed with normal $P_x(\mathbf{k})$ during DFT and add rescaling effect directly to target in real space.



Theoretical derivations are better to be carried out with a different view of rescaling than numerical realization. From here we recap Fourier partners to averaged ones, so to say
\begin{eqnarray}
\int d\tau' W(\tau,\tau') \mathbf{b}(\mathbf{k},\tau') &\rightarrow& \mathbf{b}(\mathbf{k},\tau)\\
\int d\tau' W^2(\tau,\tau') P(\mathbf{k},\tau') &\rightarrow& P(\mathbf{k},\tau)
\end{eqnarray}

With free electron density and magnetic field distribution given, it is
straight forward to calculate Faraday depth, which reads
\begin{equation}
F(\hat{p}) = -A \int^R_0 dr~n_e(\mathbf{r})\mathbf{B}(\mathbf{r})\hat{p} ~,
\end{equation}
where $\mathbf{r} = \tau\hat{p}$, and $A = q^3_e/2\pi m^2_ec^4$. The minus sign in the front is following
conventional definition, in which rotation measure is negative when magnetic field
points in the same direction as line of sight. For convenience we define a source
function as
\begin{equation}
S(\mathbf{r},\hat{p}) = n_e(\mathbf{r})\mathbf{B}(\mathbf{r})\hat{p} ~.
\end{equation}
According to our field decomposition for thermal electron density and magnetic fields,
we can express this source function as
\begin{equation}
S(\tau,\hat{p}) = [N(\tau) + n(\tau,\mathbf{r})][\mathbf{B}(\tau) + \mathbf{b}(\tau,\mathbf{r})]\hat{p} ~.
\end{equation} 
Here we have four terms in source function and we name them separately as
\begin{eqnarray}
S_1 &=& N(\tau)\mathbf{B}(\tau)\hat{p} ~,\\
S_2 &=& N(\tau)\mathbf{b}(\tau,\mathbf{x})\hat{p} ~,\\
S_3 &=& n(\tau,\mathbf{x})\mathbf{B}(\tau)\hat{p} ~,\\
S_4 &=& n(\tau,\mathbf{x})\mathbf{b}(\tau,\mathbf{x})\hat{p} ~.
\end{eqnarray}

In order to understand these terms better and use them to predict observed 
angular power spectrum of Faraday depth, we re-express them with total angular momentum method.
Here we start with $S_4$ and then talk about the other three.
The Fourier partner of $S_4(\tau,\mathbf{r})$ reads
\begin{equation}
S_4(\tau,\mathbf{k}) = \int d^3x e^{-2\pi i\mathbf{kr}} n(\tau,\mathbf{r})\mathbf{b}(\tau,\mathbf{r})\hat{x} ~,
\end{equation}
where 
\begin{equation}
n(\tau,\mathbf{r}) = \int d^3k e^{2\pi i\mathbf{kr}} n(\tau,\mathbf{k}) ~,
\end{equation}
which is only a scalar mode expansion as we expected. Since magnetic fields obey 
non-divergent feature, we only represent $\mathbf{b}(\tau,\mathbf{k})$ by 
vector modes as
\begin{equation}
\mathbf{b}(\tau,\mathbf{k}) = \sum_m b^{(m)}(\tau,\mathbf{k}) \frac{\hat{e}_1 \pm i\hat{e}_2}{\sqrt{2}} ~,
\end{equation}
where $\hat{e}_3 = \hat{k}$ and $m = \pm 1$. The parallel component in this way can be
\begin{equation}
\mathbf{b}(\tau,\mathbf{k})\hat{p} = -i\sqrt{\frac{4\pi}{3}} \sum_m b^{(m)}(\tau,\mathbf{k}) Y_1^{(m)}(\hat{p}) ~,
\end{equation}
where $Y^m_l$ represents general spherical harmonic functions.

Combining above three functions we can write down $S_4$ in Fourier space as
\begin{equation}
S_4(\tau,\mathbf{k}) = -i\sqrt{\frac{4\pi}{3}}\sum_m \int \frac{d^3q}{(2\pi)^3} n(\tau,\mathbf{q})b^{(m)}(\tau,\mathbf{k-q})Y_1^{(m)}(\hat{p}) ~.
\end{equation}

In total angular momentum representation, we have
\begin{equation}
G^m_l(\mathbf{k}) = (-i)^l \sqrt{\frac{4\pi}{2l+1}} Y_l^m(\hat{n})e^{i\mathbf{kr}}
\end{equation}
to expand $S_4$ further into angular modes, which reads
\begin{equation}
S_4(\tau,\mathbf{k}) = \int \frac{d^3k}{(2\pi)^3} \sum_l \sum_m S_{4(l)}^{(m)}(\tau,\mathbf{k}) G_l^m(\mathbf{k}) ~.
\end{equation}
This expansion implies that
\begin{eqnarray}
S_{4(1)}^{(m)}(\tau,\mathbf{k}) = \int \frac{d^3q}{(2\pi)^3} n(\tau,\mathbf{q})b^{(m)}(\tau,\mathbf{k-q}) ~.
\end{eqnarray}

Following similar process we can write down angular representations for the other useful
two source functions as
\begin{eqnarray}
S_{2(1)}^{(m)}(\tau,\mathbf{k}) &=& N(r) b^{(m)}(\tau,\mathbf{k}) ~,\\
S_{3(0)}^{(0)}(\tau,\mathbf{k}) &=& n(\tau,\mathbf{k})\mathbf{B}(\tau)\hat{p} ~,
\end{eqnarray}
where we ignore $S_1$ since it contributes only to $l=0$ mode.

Notice that in $S_2$ and $S_3$, the "regular" fields are not Fourier transformed. 
We treat them as weight (or visibility function) in line-of-sight integration. This method is based
on assumption that typical variation scale of regular fields are much larger than that of random 
fields.

For calculating angular power spectrum of Faraday depth, we need to go through some maths. As
we have already described that Faraday depth is line of sight integrated from source functions.
Now we Fourier transfer this relation as
\begin{equation}
\frac{\tilde{F}_l^{(m)}(\mathbf{k})}{(2l+1)} = -A \int_0^R d\tau \sum_{l'} S^{(m)}_{l'}(\tau,\mathbf{k}) j_l^{(l'm)}(k\tau) ~,
\end{equation}
in which we will invoke 
\begin{eqnarray}
j_l^{(00)}(x) = j_l(x),\\
j_l^{(11)}(x) = \sqrt{\frac{l(l+1)}{2}} \frac{j_l(x)}{x},
\end{eqnarray}
where $j_l(x)$ represents general Bessel functions of the first kind.

The angular power spectrum of Faraday depth thus reads
\begin{equation}
C_l^{FF} = \frac{4\pi A^2}{(2l+1)^2} \sum_m \int d^3k d^3k' e^{-2\pi i\mathbf{(k-k')r}} < \tilde{F}_l^{(m)}(\mathbf{k})\tilde{F}_l^{(m)*}(\mathbf{k'}) > ~,
\end{equation}
where we emphasize that $m=\pm 1$. One can verify this function by starting with
\begin{equation}
F(\hat{n}) = \sum_{lm} a_{lm} Y_l^m(\hat{n}) ~.
\end{equation}

Here we showcase the very first term in $C_l^{FF}$, generated only by $S_2$.
\begin{equation}
C_l^{FF(22)} = \frac{A^2 l(l+1)}{\pi} \int_0^{\infty}k^2dk \int_0^R d\tau P_b(\tau,\mathbf{k})[\frac{j_l(k\tau)}{(k\tau)}N_{l}(\tau)]^2 ~, 
\end{equation}
where we define
\begin{equation}
\sum^{\pm1}_m <b^{(m)}(\tau,\mathbf{k})b^{(m)\ast}(\tau,\mathbf{k'})> = \delta^3(\mathbf{k-k'})P_b(\tau,\mathbf{k}) ~.
\end{equation}

As we can observe from above simplified calculation, it is not trivial how random fields affecting
angular power spectrum of Faraday depth. Even though we already assumed Gaussianity and perturbativity, we are not certain which random perturbation is shaping the spectrum we observe.
Suppose we know roughly perturbativities  $r_b = \sigma^2_b/B^2$ and $r_e = \sigma^2_e/N^2_e$, then $\xi = r_b/r_e$ could tell which component is detecting $C^{FF}_l$. If $\xi\gg 1$, 
we my not be in trouble by ignoring free electron fluctuation. 
However, if either perturbativity does not hold or $\xi$ is not large enough,
ignoring free electron fluctuation is not even wrong. Similar calculations with structure functions
have been discussed in \cite{xu2016} with perturbativity and Gaussianity assumptions.

\begin{figure}[h!]
\label{fig:clff}
\caption{A simple illustration about influnce of random fields from
$Nside=32$ simulated maps. We mask out pixels with $|b|<50~deg$ since WMAP-3yr model cannot predict Faraday depth at low latitudes. Both random fields are modified under the same rescaling factor.}
\includegraphics[width=0.5\textwidth]{Cl_ff}
\end{figure}

We demonstrate the importance of two random fields in Fig.~\ref{fig:clff}, where WMAP-3yr regular magnetic field model is adopted. Random magnetic field contributes differently from
random free electron field to angular power spectrum of Faraday depth, which expected from our theoretical derivation. Even if power spectra of two fields share the same form, they are emplicitly weighted in different ways by the other regular field along line-of-sight integration.

%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{rescaling of random fields}
As we mentioned in Eq.~(\ref{eq:scaling}), it is an option/assumption to separate rescaling factor from power spectrum. During DFT of random fields we use spatial position independent spectrum formular $P(k)$, then we rescale field strength with following processes.

We realize random free electron filed $n_{e,s}(\mathbf{r})$ with similar method used for sampling random magnetic field, then the rescaling function is attached to DFT results as
\begin{equation}
n_e(\mathbf{r}) = \bar{n}_e(\mathbf{r}) + \sqrt{s_e(\mathbf{r})} n_{e,s}(\mathbf{r}) ~,
\end{equation}
where we can define any reasonable rescaling factor $s(\mathbf{r})$, such as
\begin{equation}
s_e(\mathbf{r}) = \exp\{-(\frac{r}{r_0}+\frac{z}{z_0})\}~.
\end{equation}
in galactic centric cylindrical coordinate frame.
Additionally, we handle missing density variance by adopting
\begin{equation}
n^\ast_e(\mathbf{r})^2 = n_e(\mathbf{r})^2 + s_e(\mathbf{r})\int_{k_{max}}^\infty P_e(k) dk ~.
\end{equation}

 Following the same procedure we rescale random magnetic field as
\begin{equation}
\mathbf{B(r)} = \mathbf{B(r)}_{reg} +  \sqrt{s_b(\mathbf{r})}\mathbf{B(r)}_{rnd}  ~,
\end{equation}
where isotropic and anisotropic random fields are included. Missing energy density of magnetic
field is rescaled by $s_b(\mathbf{r})$ accordingly.

\subsection{filling factor and emission measure}
Filling factor for electron density adopted in original Hammurabi code was discussed in \cite{sun2008} and \cite{berkhuijsen}, where they used NE2001 as base-line regular free electron density.

Physically filling factor is originated from non-homogeneity of free electron distribution in ionized gas, which means this factor also applies to random field realization. However this factor is not
model independent, we have to fix a reasonable parameterization for each regular free electron
density model, with respect to free-free emission template (usually from H$\alpha$ emission maps).
We may also expect that filling factor for local structures (such as Loop I, local bubble and Gum nebula) would be quite different from relatively far away or non-resolved global structures (like thin and thick disks, spiral arms and Fermi bubbles).

Notice that filling factor parameterization may degenerate with random free electron field, if
we only compare emission intensities (like free-free emission template) pixel-by-pixel.
We can expect to break suck degeneration by checking also power spectrum of template maps.
 
A question would be, can we ignore filling factor since it may be very complicated? The answer
would be yes, if we just avoid using total intensity maps. At $20~GHz$ we are in 
an environment with optical depth (from free-free absorption) around $10^{-7}$ per kpc, while synchrotron self-absorption effect is even less. So we are safe to use synchrotron
polarization maps (and also maps at higher frequencies) without applying free-free absorption.


\subsection{WMAP LSA regular GMF}

We rephrase the formula of WMAP \citep{Page2007} logarithmic-spiral-arm (LSA) regular GMF modelling, 
as an economic parameterization for explaining synchrotron polarization phenomenologically.
In Galactic cylindrical frame, the magnetic field has simple axial symmetric logarithmic spiral structure
\begin{eqnarray}
\mathbf{B} &=& B_0[\sin(\psi)\cos(\chi)\hat{r} + \cos(\psi)\cos(\chi)\hat{\phi} + \sin(\chi)\hat{z}]~, \\
\psi &=& \psi_0 + \psi_1\ln(\frac{r}{R_0})~,\\
\chi &=& \chi_0 \tanh(\frac{z}{z_0})~,
\end{eqnarray}
where $\psi$ represents pitch angle of magnetic field spiral arm which varies with ratio $\psi_1$ and logarithmic dependency on radial distance $r$. With $R_0$ chosen as distance from Galactic centre to the Sun, $\psi_0$ indicates local regular field orientation. Parameter $\chi$ represents off-disk tilting of galactic field in quadruple dynamo style. Poloidal field strength is limited up to certain vertical height characterised by $z_0$.

WMAP LSA modelling provides a roughly good description of large-scale synchrotron polarisation features, with free parameters loosely recommended as $R_0=8~kpc$, $z_0=1~kpc$, $\psi_0=27~deg$, $\psi_1=0.9~deg$, and $\chi_0=25~deg$ in original report. 
However, because of incompetent halo field description, it severely mismatches the large-scale anti-symmetric feature in observed Faraday depth.
As long as we are focusing on relative high observational frequency, the mismatch of Faraday rotation is not vital in current work.

For predicting Galactic synchrotron foreground, the LSA modelling of GMF was proposed along with a power-law CRE energy spectrum in cylindrical frame \citep{Page2007}, which reads
\begin{eqnarray}
N_{cre}(r,z,\gamma) &=& N_0\gamma^{-\alpha}\exp\{-r/h_r\}sech^2(z/h_d) ~,
\end{eqnarray}
with scale height $h_d=1~kpc$ and radial scale length $h_r=5~kpc$ as recommended setting.
Although inaccurate, we commonly model CRE spectrum with constant spectral index as first approach.
In current work, CRE density is normalised through local interstellar flux intensity as
\begin{eqnarray}
\Phi_{lis}(\gamma) &=& C_0\gamma^{-\alpha}(\frac{E_0}{m_ec^2})^{\alpha} ~,
\end{eqnarray}
where $C_0$ is normalization factor chosen at energy $E_0$.

Notice that WMAP modelling of CRE applies to Galactic scale instead of geocentric neighbourhood.
According to conceptual analysis about local synchrotron emission excess by \cite{Sun2008}, it is rational to consider local CRE distribution being different from global modellings.


\end{document}
